Robustness and uncertainty of direct numerical simulation under the influence of rounding and noise

Numerical precision in large-scale scientific computations has become an emerging topic due to recent developments in computer hardware. Lower floating point precision offers the potential for significant performance improvements, but the uncertainty added from reducing the numerical precision is a major obstacle for it to reach prevalence in high-fidelity simulations of turbulence. In the present work, the impact of reducing the numerical precision under different rounding schemes is investigated and compared to the presence of white noise in the simulation data to obtain statistical averages of different quantities in the flow. To investigate how this impacts the simulation, an experimental methodology to assess the impact of these sources of uncertainty is proposed, in which each realization $u^i$ at time $t_i$ is perturbed, either by constraining the flow to a coarser discretization of the phase space (corresponding to low precision formats rounded with deterministic and stochastic rounding) or by perturbing the flow with white noise with a uniform distribution. The purpose of this approach is to assess the limiting factors for precision, and how robust a direct numerical simulation (DNS) is to noise and numerical precision. Our results indicate that for low-Re turbulent channel flow, stochastic rounding and noise impacts the results significantly less than deterministic rounding, indicating potential benefits of stochastic rounding over conventional round-to-nearest. We find that to capture the probability density function of the velocity change in time, the floating point precision is especially important in regions with small relative velocity changes and low turbulence intensity, but less important in regions with large velocity gradients and variations such as in the near-wall region.

==> README.txt <==
Instructions to prepare your DLES14 manuscript

1) Put all content into the file firstauthor.tex.

2) All figures must be in EPS format, named firstauthor_*.eps and placed in the same directory as the TEX sources

3) Use the command
   > latex editor.tex
   to produce a DVI file and convert the latter into PDF, e.g. using
   > dvipdf editor.dvi

4) Please consider the instructions given in example.pdf and further information in refguide.pdf

Please note that the total length MUST NOT exceed
- 10 pages for invited papers
- 6 pages for contributed papers

